Learning Visual Parkour from Generated Images

Fast and accurate physics simulation is an essential component of robot learning, where robots can explore failure scenarios that are difficult to produce in the real world and learn from unlimited on-policy data. Yet, it remains challenging to incorporate RGB-color perception into the sim-to-real pipeline that matches the real world in its richness and realism. In this work, we train a robot dog in simulation for visual parkour. We propose a way to use generative models to synthesize diverse and physically accurate image sequences of the scene from the robot's ego-centric perspective. We present demonstrations of zero-shot transfer to the RGB-only observations of the real world on a robot equipped with a low-cost, off-the-shelf color camera. website visit https://lucidsim.github.io

==> illustrations/rss/tasks/workflows_v2/ball_scene/prompts.yml <==
prompts:
- foreground_text: A photo realistic Close-up view of a falling FIFA soccer ball, 135mm IMAX, very large
  background_text: 135mm IMAX, DSLR, Close-up view of a black blue lab carpet inside a messy lab space, stuff littered around the wall, 11mm equivalent, day lightI
- foreground_text: A photo realistic Close-up view of an orange soccer ball, 135mm IMAX, very large
  background_text: 135mm IMAX, DSLR, SONY Alpha Close-up view of a black blue lab carpet inside a messy lab space white walls, dimly lit
- foreground_text: A photo realistic Close-up view of a FIFA soccer ball, 135mm IMAX, very large
  background_text: 135mm IMAX, DSLR, SONY Alpha Close-up view of a black blue lab carpet inside a messy lab space white walls, dimly lit
- foreground_text: A photo realistic Close-up view of a soccer ball, 135mm IMAX, very large
  background_text: 135mm IMAX, DSLR, SONY Alpha Close-up view of a black blue lab carpet inside a messy lab space white walls, dimly lit
- foreground_text: A photo realistic Close-up view of a under pressured deflated pink orange peach color toy FIFA soccer ball, 135mm IMAX, very large
  background_text: 135mm IMAX, DSLR, SONY Alpha Close-up view of a black blue lab carpet inside a messy lab space white walls, dimly lit

==> illustrations/rss/tasks/workflows_v2/cone_scene/prompts.yml <==
parameters:
  control_strength: 0.60
  foreground_mask_strength: 0.9
  background_mask_strength: 1.2
  marker_mask_strength: 1
prompts:
  - foreground_text: A closed-up view stainless steel texture, weathered, 135mm IMAX, spilled coffee, dirt
    background_text: 135mm IMAX, DSLR, Close-up view of a blue lab carpet inside a messy lab space, stuff littered around the wall, 11mm equivalent
    marker_text: small orange cone
  - foreground_text: A closed-up view of wood texture, weathered, 135mm IMAX, spilled coffee, dirt
    background_text: 135mm IMAX, DSLR, Close-up view of a blue lab carpet inside a messy lab space, stuff littered around the wall, 11mm equivalent
    marker_text: small orange cone
  - foreground_text: A closed-up view of snow texture, winter time, 135mm IMAX, spilled coffee, dirt
    background_text: 135mm IMAX, DSLR, Close-up view of a blue lab carpet inside a messy lab space, stuff littered around the wall, 11mm equivalent
    marker_text: small orange cone
  - foreground_text: A closed-up view of BiggoBricks, red, blue, green, LEGO, 135mm IMAX, spilled coffee, dirt
    background_text: 135mm IMAX, DSLR, Close-up view of a blue lab carpet inside a messy lab space, stuff littered around the wall, 11mm equivalent
    marker_text: small orange cone
  - foreground_text: A closed-up view of BiggoBricks, red, blue, green, yellow, LEGO, 135mm IMAX, spilled coffee, dirt
    background_text: 135mm IMAX, DSLR, Close-up view of a blue lab carpet inside a messy lab space, stuff littered around the wall, 11mm equivalent
    marker_text: small orange cone

==> illustrations/rss/tasks/workflows_v2/gap_scene/promps.yml <==
parameters:
  control_strength: 0.60
  foreground_mask_strength: 0.9
  background_mask_strength: 0.9
prompts:
- foreground_text: A photo realistic Close-up view of wooden tables, 135mm IMAX, 11mm focal length, off the ground, sun light
  background_text: 135mm IMAX, DSLR, Close-up view of dark gray concrete floor inside a messy lab space white walls, dimly lit, floating in mid air, sun light, 11mm focal length
- foreground_text: A photo realistic Close-up view of metal tables, 135mm IMAX, 11mm focal length, off the ground, sun light
  background_text: 135mm IMAX, DSLR, Close-up view of grass inside a messy lab space white walls, dimly lit, floating in mid air, sun light, 11mm focal length
- foreground_text: A photo realistic Close-up view of picnic table cloth in white and red, 135mm IMAX, 11mm focal length, off the ground, sun light
  background_text: 135mm IMAX, DSLR, Close-up view of desert sand inside a messy lab space white walls, dimly lit, floating in mid air, sun light, 11mm focal length, sharp focus
- foreground_text: A photo realistic Close-up view of black coal table cloth in white and red, 135mm IMAX, 11mm focal length, off the ground, sun light
  background_text: 135mm IMAX, DSLR, Close-up view of fall foliage inside a messy lab space white walls, dimly lit, floating in mid air, sun light, 11mm focal length, sharp focus
- foreground_text: A photo realistic Close-up view of burning red hot coal with fire, 135mm IMAX, 11mm focal length, off the ground, sun light
  background_text: 135mm IMAX, DSLR, Close-up view of fall foliage inside a messy lab space white walls, dimly lit, floating in mid air, sun light, 11mm focal length, sharp focus
- foreground_text: A photo realistic Close-up view of burning red hot coal with fire, 135mm IMAX, 11mm focal length, off the ground, sun light
  background_text: 135mm IMAX, DSLR, Close-up view of fall foliage inside a messy lab space white walls, dimly lit, floating in mid air, sun light, 11mm focal length, sharp focus. Now everything is burning with fire coal
- foreground_text:  A photo realistic Close-up view of burning red hot coal with fire, 135mm IMAX, 11mm focal length, off the ground, sun light
  background_text: 135mm IMAX, DSLR, Close-up view of a piazza filled with people and snow, sun light, 11mm focal length, sharp focus, melted and mud
- foreground_text:  A photo realistic Close-up view of macbook pros, 135mm IMAX, 11mm focal length, off the ground, sun light
  background_text: 135mm IMAX, DSLR, Close-up view of an apple store filled with people, sun light, 11mm focal length, sharp focus, melted and mud

==> illustrations/rss/tasks/workflows_v2/hurdle_scene/prompts.yml <==
prompts:
- foreground_text: adobe bricks, cracked mortar joints, DSLR, SONY Alpha A7
  background_text: A photo realistic Close-up view of humus and foliage under a tree, dark brown, mud, from a small dog’s perspective, highlighting textures of humus. This is in Paris
- foreground_text: adobe bricks, cracked mortar joints, DSLR, SONY Alpha A7
  background_text: tall grass, castle, Kyoto, winter time, SONY Alpha A7 RII
- foreground_text: adobe bricks, cracked mortar joints, DSLR, SONY Alpha A7
  background_text: tall grass, castle, Kyoto, winter time, SONY Alpha A7 RII, 135mm IMAX
- foreground_text: A photo realistic Close-up view of a concrete curb that looks gray
  background_text: A photo realistic Close-up view of a city pavement from a small dog’s perspective, highlighting textures of the rain, and the curb. This is in Paris
- foreground_text: A photo realistic Close-up view of a concrete curb that looks gray
  background_text: A photo realistic Close-up view of a city pavement from a small dog’s perspective, highlighting textures of the grass, and the curb. This is in Paris
- foreground_text: A photo realistic Close-up view of a concrete curb that looks gray
  background_text: A photo realistic Close-up view of a city pavement from a small dog’s perspective, highlighting textures of the mud, and the curb. This is in Paris
- foreground_text: A photo realistic Close-up view of a concrete curb that looks gray
  background_text: A photo realistic Close-up view of a city pavement from a small dog’s perspective, highlighting textures of the puddle, and the curb. This is in Paris
- foreground_text: A photo realistic Close-up view of a concrete curb that looks gray
  background_text: A photo realistic Close-up view of a city pavement from a small dog’s perspective, highlighting textures of the snow, and the curb. This is in Paris
- foreground_text: A photo realistic Close-up view of a concrete curb, 135mm IMAX, very large
  background_text: A photo realistic Close-up view of a city pavement from a small dog’s perspective, highlighting textures of the rain, and the curb. This is in (China:1.5). low-light, night time, lots of people and legs
- foreground_text: A photo realistic Close-up view of a concrete curb, 135mm IMAX, very large
  background_text: A photo realistic Close-up view of a city pavement from a small dog’s perspective, highlighting textures of the rain, and the curb. This is in (China:1.5). low-light, night time, (legs shoes close-up:1.5)
- foreground_text: A photo realistic Close-up view of a concrete curb that looks gray
  background_text: A photo realistic Close-up view of humus under a tree, from a small dog’s perspective, highlighting textures of humus, and the curb. This is in Paris
- foreground_text: A photo realistic Close-up view of a concrete curb that looks gray
  background_text: A photo realistic Close-up view of humus under a tree, dark brown, mud, from a small dog’s perspective, highlighting textures of humus. This is in Paris
- foreground_text: A photo realistic Close-up view of a concrete curb that looks gray
  background_text: A photo realistic Close-up view of humus and foliage under a tree, dark brown, mud, from a small dog’s perspective, highlighting textures of humus. This is in Paris
- foreground_text: A photo realistic Close-up view of a concrete curb that looks red made of bricks
  background_text: A photo realistic Close-up view of humus and foliage under a tree, dark brown, mud, from a small dog’s perspective, highlighting textures of humus. This is in Paris
- foreground_text: A photo realistic Close-up view of three layers of large Biggo Blocks in red, blue, yellow, green, 135mm IMAX, very large
  background_text: 135mm IMAX, DSLR, SONY Alpha Close-up view of a black blue lab carpet inside a messy lab space, dimly lit
- foreground_text: A photo realistic Close-up view of a stack of wooden pieces of different length, 135mm IMAX, very large
  background_text: 135mm IMAX, DSLR, SONY Alpha Close-up view of a black blue lab carpet inside a messy lab space white walls, dimly lit
- foreground_text: A photo realistic Close-up view of a stack of wooden pieces of different length, 135mm IMAX, very large, 11mm focal length
  background_text:  135mm IMAX, DSLR, Close-up view of a red lab carpet inside a messy lab space white walls, dimly lit
  negative_text: shallow depth of focus
- foreground_text: Photo realistic, 135mm IMAX, Close-up view of rusty steel
  background_text: 135mm IMAX, Close-up view of tall grass, highlighting textures of the curb and the water from the rain.
- foreground_text: Photo realistic, 135mm IMAX, Close-up view of rail
  background_text: 135mm IMAX, Close-up view of tall brown grass, highlighting textures of the curb and the snow, winter time, sun light.
- foreground_text: Photo realistic, 135mm IMAX, Close-up view cracks, an adobe wall
  background_text: 135mm IMAX, Close-up view fire spreading, people running away

==> illustrations/rss/tasks/workflows_v2/stairs_scene/prompts.yml <==
parameters:
  control_strength: 0.60
  foreground_mask_strength: 0.9
  background_mask_strength: 1.2
prompts:
- foreground_text: A photo realistic a flight of stairs made of cement with orange broken glass, 135mm IMAX, very large
  background_text: 135mm IMAX, DSLR, SONY Alpha Close-up view of a black blue lab carpet inside a messy lab space white walls, dimly lit, stuff littered around the wall, (fov:11mm)
- foreground_text: A photo realistic a flight of stairs made of (black:1.5) cement, 135mm IMAX, very large
  background_text: 135mm IMAX, DSLR, Close-up view of a blue lab carpet inside a messy lab space, stuff littered around the wall, 11mm equivalent
- foreground_text: A photo realistic a flight of stairs made of (mahogany:1.5) cement, 135mm IMAX, very large
  background_text: 135mm IMAX, DSLR, Close-up view of a blue lab carpet inside a messy lab space, stuff littered around the wall, 11mm equivalent
- foreground_text: A photo realistic a flight of stairs made of (black:1.5) cement, 135mm IMAX, very large
  background_text: 135mm IMAX, DSLR, Close-up view of a blue lab carpet inside a messy lab space, stuff littered around the wall, 11mm equivalent
- foreground_text: A photo realistic a flight of stairs made of (black:1.2) concrete, cracks, weathered, 135mm IMAX, very large
  background_text: 135mm IMAX, DSLR, Close-up view of a blue lab carpet inside a messy lab space, stuff littered around the wall, 11mm equivalent
- foreground_text: red brick stairs, top is gray
  background_text: 135mm IMAX, DSLR, Close-up view of a college campus filled with people, shoes and legs of pedestrians, stuff littered around the wall, 11mm equivalent

- foreground_text: red brick stairs, in the fall, leaves
  background_text: 135mm IMAX, DSLR, Close-up view of a college campus filled with people, shoes and legs of people, stuff littered around the wall, 11mm equivalent
- foreground_text: red brick stairs, winter time
  background_text: 135mm IMAX, DSLR, Close-up view of a college campus filled with people, shoes and legs of people, stuff littered around the wall, 11mm equivalent, winter time

- foreground_text: three steps of grey metal stairs with coffee spill on the steps
  background_text: 135mm IMAX, DSLR, Close-up view of a in-door environment with gray carpet, next to a small yellow trashcan and a blue recycle bin
